Noise-induced instabilities in a stochastic Brusselator

We consider a stochastic version of the so-called Brusselator - a mathematical model for a two-dimensional chemical reaction network - in which one of its parameters is assumed to vary randomly. It has been suggested via numerical explorations that the system exhibits noise-induced synchronization when time goes to infinity. Complementing this perspective, in this work we explore some of its finite-time features from a random dynamical systems perspective. In particular, we focus on the deviations that orbits of neighboring initial conditions exhibit under the influence of the same noise realization. For this, we explore its local instabilities via finite-time Lyapunov exponents. Furthermore, we present the stochastic Brusselator as a fast-slow system in the case that one of the parameters is much larger than the other one. In this framework, an apparent mechanism for generating the stochastic instabilities is revealed, being associated to the transition between the slow and fast regimes.

==> conm-p_amslatex/README-P-L.TXT <==
%-----------------------------------------------------------------------------
% Beginning of README-P-L.TXT
%-----------------------------------------------------------------------------

                    AMERICAN MATHEMATICAL SOCIETY
                          201 Charles Street
                   Providence, RI  02904-2294  USA


AMS BOOK PROCEEDINGS STYLE PACKAGE
----------------------------------

This package contains files to help authors use AMS-LaTeX to prepare a
proceedings article for publication at the AMS.  We assume that the
following software is installed on your system.

    LaTeX           version 2e, December 1995 or later
    AMS classes     version 2.20.1, July 2009 or later
    amsmath         version 2.13, July 2000 or later
    AMSFonts        version 2.0, January 1995 or later

The current versions of these collections are included in the "required"
subset of TeX Live, as well as in most other common distributions.

If you have an older version of LaTeX or AMS-LaTeX, please upgrade,  You
can retrieve the current versions of amsmath and the AMS classes from
CTAN at

    http://www.ctan.org/tex-archive/macros/latex/required

We also assume that you are familiar with LaTeX and AMS-LaTeX document
structuring commands such as \section, \footnote, \newtheorem, etc., and
with the techniques for inputting math expressions.

1) This package contains the following files.

general files

    README-P-L.TXT         overview of book proceedings package (this file)
    Author_Handbook_ProcColl.pdf   AMS Author Handbook
    creating-graphics.pdf  Creating graphics for use in books and journals
    amsproc.cls            basis for all proceedings-specific document classes

document class file

    *-l.cls           ("*" represents the specific series code)

template file

    article-template.tex   book proceedings topmatter template

sample article file

    article.tex       book proceedings sample article

2) Start your article by making a copy of the template to <uniquename>.tex,
using a distinct name (perhaps your last name) in place of <uniquename>.
Fill in the top matter (title, author(s), etc.) following the instructions
that appear as comments in the file.  Input the text of the article
between \begin{document} and \end{document}.

3) More detailed instructions are given in the Author Handbook.  This
manual is also available via the web from a link on the page
     http://www.ams.org/arc/handbook
The handbook includes a checklist to be consulted, before keyboarding
your manuscript, in order to avoid the most common problems, as well as
detailed instructions for submitting your files to the AMS.

4) If your article will contain figures, print out, or view on screen,
the file creating-graphics.pdf and read it.  This file contains general
and specific guidelines for preparation of graphics (line art,
photographs, and other forms of illustrations) in a manner that will
ensure their accurate reproduction in print and on-line.

5) By default, the "sample article file" listed above uses the basic AMS
proceedings article style, amsproc.cls.

Replace the \documentclass{amsproc} line in the sample article file by
\documentclass{*-l}, where * is the specific series code, and then LaTeX
the file, in order to view the printed style for the intended series.
For example, if you are preparing a manuscript for the CONM series,
BEFORE you LaTeX the files, replace amsproc with conm-p-l (i.e.,
\documentclass{conm-p-l}).

Do NOT use the sample article as a "starter" for your article.  Use
the template file instead.  The sample article should be used only for
your reference.

amsproc.cls is included in this package because of the 2010 update to the
Mathematics Subject Classification.  This is the only significant change
to amsproc from the version in TeX Live distributions since 2005; the
updated version of amsproc.cls has been included in TeX Live since 2009,
so if you are using that distribution, you should delete the copy
included in this package.


Should you have any technical questions that aren't answered by the FAQ,
please contact our Technical Support Group.  The most effective method
is to send electronic mail to tech-support@ams.org, including a concise
statement of the problem, along with (if appropriate) a brief file that
illustrates the problem and the log of your attempt to LaTeX the file.
If email is not an option, you can call 800-321-4AMS (800-321-4267,
in the U.S. or Canada) or 401-455-4080, or write to Technical Support,
Publications Technical Group, AMS, 201 Charles Street, Providence,
RI 02904-2294.

[2019/11/12, readme-p-l.txt]
%-----------------------------------------------------------------------------
% End of README-P-L.TXT
%-----------------------------------------------------------------------------

